Zero-Shot Transfer Learning with Synthesized Data for Multi-Domain Dialogue State Tracking

Zero-shot transfer learning for multi-domain dialogue state tracking can allow us to handle new domains without incurring the high cost of data acquisition. This paper proposes new zero-short transfer learning technique for dialogue state tracking where the in-domain training data are all synthesized from an abstract dialogue model and the ontology of the domain. We show that data augmentation through synthesized data can improve the accuracy of zero-shot learning for both the TRADE model and the BERT-based SUMBT model on the MultiWOZ 2.1 dataset. We show training with only synthesized in-domain data on the SUMBT model can reach about 2/3 of the accuracy obtained with the full training dataset. We improve the zero-shot learning state of the art on average across domains by 21%.

==> plots/sumbt-test-results.csv <==
model,modeldir,zsdomain,fspct,numdomainsintrain,multidomain,datasetaug,datasetcomments,encoder,endepoch,runtime,overall-joint,overall-slot,overall-F1,attraction-joint,attraction-slot,attraction-F1,hotel-joint,hotel-slot,hotel-F1,restaurant-joint,restaurant-slot,restaurant-F1,taxi-joint,taxi-slot,taxi-F1,train-joint,train-slot,train-F1
SUMBT,except-attraction-pct0-augmented,attraction,0,,,tr16,,RNN,done,,0.38436,0.95543,,0.5282,0.7885,,0.49359,0.91317,,0.57423,0.91492,,0.65416,0.83662,,0.73611,0.94109,
SUMBT,except-attraction-pct1-augmented,attraction,1,,,tr16,,RNN,done,,0.40988,0.95969,,0.63971,0.84426,,0.50172,0.91639,,0.60812,0.92147,,0.63064,0.82025,,0.72952,0.93855,
SUMBT,except-attraction-pct5-augmented,attraction,5,,,tr16,,RNN,done,,0.41748,0.96055,,0.61689,0.84045,,0.51017,0.91839,,0.61017,0.92536,,0.63573,0.82136,,0.74506,0.94294,
SUMBT,except-attraction-pct10-augmented,attraction,10,,,tr16,,RNN,done,,0.43268,0.96248,,0.65862,0.86165,,0.52706,0.92124,,0.64348,0.92995,,0.64336,0.8247,,0.73532,0.94118,
SUMBT,except-hotel-pct0-augmented,hotel,0,,,tr16,,RNN,done,,0.40309,0.94598,,0.69482,0.88186,,0.36284,0.83675,,0.61748,0.92381,,0.65162,0.82756,,0.72742,0.94092,
SUMBT,except-hotel-pct1-augmented,hotel,1,,,tr16,,RNN,done,,0.39468,0.95485,,0.66188,0.86817,,0.41508,0.88621,,0.61514,0.92177,,0.62683,0.82533,,0.71082,0.93754,
SUMBT,except-hotel-pct5-augmented,hotel,5,,,tr16,,RNN,done,,0.41151,0.95773,,0.69286,0.8823,,0.42947,0.88974,,0.6277,0.92573,,0.65162,0.83249,,0.75375,0.94825,
SUMBT,except-hotel-pct10-augmented,hotel,10,,,tr16,,RNN,done,,0.41952,0.95974,,0.70264,0.88088,,0.45386,0.90372,,0.62274,0.92498,,0.63001,0.82263,,0.73031,0.94188,
SUMBT,except-restaurant-pct0-augmented,restaurant,0,,,tr16,,RNN,done,,0.39834,0.94551,,0.7046,0.88806,,0.49421,0.91045,,0.45324,0.82838,,0.64526,0.82819,,0.72663,0.93666,
SUMBT,except-restaurant-pct1-augmented,restaurant,1,,,tr16,,RNN,done,,0.41938,0.95794,,0.68471,0.87751,,0.52205,0.9218,,0.50409,0.88682,,0.66561,0.84202,,0.74006,0.94307,
SUMBT,except-restaurant-pct5-augmented,restaurant,5,,,tr16,,RNN,done,,0.42997,0.95947,,0.67134,0.86751,,0.53613,0.92261,,0.5339,0.89927,,0.65289,0.83344,,0.74875,0.9461,
SUMBT,except-restaurant-pct10-augmented,restaurant,10,,,tr16,,RNN,done,,0.43295,0.96072,,0.69905,0.88284,,0.53237,0.9183,,0.54734,0.90711,,0.64081,0.82978,,0.7606,0.94899,
SUMBT,except-taxi-pct0-augmented,taxi,0,,,tr16,,RNN,done,,0.45331,0.96231,,0.70558,0.88566,,0.52174,0.92105,,0.63033,0.9292,,0.62556,0.79418,,0.76824,0.94974,
SUMBT,except-taxi-pct1-augmented,taxi,1,,,tr16,,RNN,done,,0.43865,0.96034,,0.68797,0.87458,,0.51017,0.91408,,0.60082,0.92047,,0.64145,0.822,,0.76165,0.94759,
SUMBT,except-taxi-pct5-augmented,taxi,5,,,tr16,,RNN,done,,0.45223,0.96294,,0.70949,0.88838,,0.51329,0.91911,,0.61894,0.92319,,0.637,0.82072,,0.77956,0.95461,
SUMBT,except-taxi-pct10-augmented,taxi,10,,,tr16,,RNN,done,,0.46268,0.96452,,0.6909,0.87675,,0.538,0.92108,,0.64641,0.93003,,0.65289,0.83296,,0.76244,0.94807,
SUMBT,except-train-pct0-augmented,train,0,,,tr16,,RNN,done,,0.34853,0.95081,,0.67786,0.87404,,0.52706,0.9218,,0.59702,0.91809,,0.67196,0.85013,,0.46747,0.84238,
SUMBT,except-train-pct1-augmented,train,1,,,tr16,,RNN,done,,0.38084,0.9551,,0.67721,0.87132,,0.51673,0.91614,,0.61455,0.92423,,0.68404,0.86125,,0.55439,0.88245,
SUMBT,except-train-pct5-augmented,train,5,,,tr16,,RNN,done,,0.43499,0.96266,,0.71634,0.89262,,0.52581,0.9214,,0.63705,0.92991,,0.64399,0.84536,,0.68528,0.92525,
SUMBT,except-train-pct10-augmented,train,10,,,tr16,,RNN,done,,0.43621,0.9629,,0.69873,0.8861,,0.53644,0.92368,,0.61485,0.92231,,0.68659,0.85664,,0.68712,0.93095,
SUMBT,except-attraction-pct0,attraction,0,5,,baseline21,,RNN,done,,0.32587,0.94257,,0.22563,0.51451,,0.49703,0.91336,,0.57423,0.9148,,0.64336,0.83058,,0.72715,0.94131,
SUMBT,except-attraction-pct1,attraction,1,5,,baseline21,,RNN,done,,0.34039,0.94712,,0.22563,0.51451,,0.51236,0.91792,,0.61105,0.92657,,0.65353,0.83296,,0.75428,0.94561,
SUMBT,except-attraction-pct5,attraction,5,5,,baseline21,,RNN,done,,0.40432,0.95911,,0.46267,0.77198,,0.49546,0.91636,,0.61134,0.92456,,0.66116,0.84123,,0.76481,0.94733,
SUMBT,except-attraction-pct10,attraction,10,5,,baseline21,,RNN,done,,0.44313,0.96274,,0.60711,0.83382,,0.52518,0.92021,,0.64465,0.92991,,0.65861,0.84266,,0.75217,0.94583,
SUMBT,except-hotel-pct0,hotel,0,5,,baseline21,,RNN,done,,0.32505,0.89936,,0.66384,0.86904,,0.19769,0.63306,,0.51169,0.89075,,0.62556,0.81786,,0.69239,0.93319,
SUMBT,except-hotel-pct1,hotel,1,5,,baseline21,,RNN,done,,0.36428,0.93294,,0.67884,0.87751,,0.20988,0.73829,,0.61894,0.92106,,0.6548,0.84043,,0.73769,0.9436,
SUMBT,except-hotel-pct5,hotel,5,5,,baseline21,,RNN,done,,0.42739,0.95773,,0.68406,0.87784,,0.42196,0.88536,,0.65283,0.93053,,0.66243,0.83694,,0.74875,0.94746,
SUMBT,except-hotel-pct10,hotel,10,5,,baseline21,,RNN,done,,0.45806,0.96349,,0.71177,0.88838,,0.49609,0.91038,,0.66394,0.93341,,0.66942,0.84901,,0.75612,0.94785,
SUMBT,except-restaurant-pct0,restaurant,0,5,,baseline21,,RNN,done,,0.31555,0.89394,,0.67656,0.87371,,0.44698,0.89618,,0.16482,0.52112,,0.62619,0.82104,,0.75691,0.94759,
SUMBT,except-restaurant-pct1,restaurant,1,5,,baseline21,,RNN,done,,0.37011,0.95088,,0.70721,0.88969,,0.50454,0.91714,,0.32759,0.82466,,0.64336,0.83916,,0.75691,0.94869,
SUMBT,except-restaurant-pct5,restaurant,5,5,,baseline21,,RNN,done,,0.41694,0.95901,,0.70068,0.8861,,0.51924,0.91955,,0.48334,0.88762,,0.65353,0.83868,,0.74717,0.94364,
SUMBT,except-restaurant-pct10,restaurant,10,5,,baseline21,,RNN,done,,0.43065,0.96213,,0.68862,0.88056,,0.50641,0.92136,,0.56517,0.90745,,0.65798,0.84901,,0.75138,0.94645,
SUMBT,except-taxi-pct0,taxi,0,5,,baseline21,,RNN,done,,0.4358,0.95884,,0.70558,0.88773,,0.47826,0.90963,,0.63968,0.93016,,0.59504,0.74857,,0.74585,0.9439,
SUMBT,except-taxi-pct1,taxi,1,5,,baseline21,,RNN,done,,0.45915,0.96105,,0.73688,0.89795,,0.50923,0.91896,,0.65371,0.92924,,0.59504,0.74857,,0.74533,0.94013,
SUMBT,except-taxi-pct5,taxi,5,5,,baseline21,,RNN,done,,0.43363,0.96005,,0.6909,0.87697,,0.51454,0.91811,,0.60228,0.92143,,0.59377,0.76589,,0.74743,0.94412,
SUMBT,except-taxi-pct10,taxi,10,5,,baseline21,,RNN,done,,0.43445,0.96161,,0.67525,0.87697,,0.51799,0.91983,,0.63559,0.92882,,0.59568,0.76796,,0.74322,0.94395,
SUMBT,except-train-pct0,train,0,5,,baseline21,,RNN,done,,0.24159,0.89152,,0.68438,0.87175,,0.49109,0.91648,,0.5301,0.89697,,0.637,0.82327,,0.22518,0.49157,
SUMBT,except-train-pct1,train,1,5,,baseline21,,RNN,done,,0.28122,0.94181,,0.70329,0.88316,,0.51267,0.91967,,0.6277,0.92456,,0.69231,0.8657,,0.2523,0.7516,
SUMBT,except-train-pct5,train,5,5,,baseline21,,RNN,done,,0.43906,0.96419,,0.67427,0.87371,,0.54145,0.92584,,0.65371,0.93195,,0.70121,0.86983,,0.67395,0.92854,
SUMBT,except-train-pct10,train,10,5,,baseline21,,RNN,done,,0.45399,0.9651,,0.71177,0.88816,,0.52706,0.92202,,0.62011,0.92628,,0.69549,0.8684,,0.72847,0.93903,


==> plots/trade-test-results.csv <==
arch,model,zs-domain,fs-pct,aug,overall-joint,overall-slot,overall-F1,hotel-joint,hotel-slot,hotel-joint,train-joint,train-slot,train-F1,restaurant-joint,restaurant-slot,restaurant-F1,attraction-joint,attraction-slot,attraction-F1,taxi-joint,taxi-slot,taxi-F1
TRADE,gcampax/baseline21,n/a,100,no,,,,,,,,,,,,,,,,,,
TRADE,gcampax/aug16,n/a,100,yes,37.79,95.85,86.26,45.19,90.01,85.38,70.97,93.48,92.93,56.99,91.68,88.67,59.64,83.39,82.34,69.29,86.81,82.61
TRADE,gcampax/restaurant2hotel-pct0,hotel,0,no,33.90,89.95,68.55,19.45,62.63,19.45,73.58,94.01,93.56,55.83,89.91,85.51,63.39,85.53,84.62,71.77,87.43,83.16
TRADE,gcampax/restaurant2hotel-pct0-tr16,hotel,0,yes,35.44,93.57,79.72,28.26,74.49,58.21,72.80,93.91,93.53,58.50,91.09,87.57,63.32,85.56,84.49,69.42,86.57,82.19
TRADE,gcampax/taxi2train-pct0,train,0,no,26.48,88.69,64.09,47.74,90.52,86.23,22.94,47.98,22.94,59.34,91.49,88.53,63.80,85.69,85.36,72.92,88.91,85.16
TRADE,gcampax/taxi2train-pct0-tr16,train,0,yes,31.19,94.04,81.39,46.59,90.36,85.59,37.38,74.54,73.60,60.10,92.00,88.79,63.36,85.09,84.75,72.16,88.37,84.51
TRADE,gcampax/hotel2restaurant-pct0,restaurant,0,no,28.99,89.14,65.96,43.95,89.43,83.21,72.10,93.68,92.77,16.37,51.46,16.37,62.98,85.16,83.15,67.58,83.98,79.35
TRADE,gcampax/hotel2restaurant-pct0-tr16,restaurant,0,yes,34.70,93.79,81.27,44.32,88.93,83.74,72.85,93.70,93.28,35.93,75.57,68.54,61.48,84.32,83.53,67.20,83.61,78.41
TRADE,gcampax/restaurant2attraction-pct0,attraction,0,no,32.60,94.28,77.74,48.96,91.19,87.48,73.43,93.97,93.46,59.61,92.46,88.06,22.78,50.02,22.78,71.14,87.67,83.33
TRADE,gcampax/restaurant2attraction-pct0-tr16,attraction,0,yes,33.94,94.98,81.61,46.41,90.46,86.32,72.07,93.60,93.14,59.69,92.12,89.41,34.93,62.16,46.17,69.17,87.00,82.54
TRADE,gcampax/train2taxi-pct0,taxi,0,no,41.75,95.74,86.17,51.54,91.64,88.52,74.08,94.22,93.83,61.32,92.50,90.11,65.23,86.16,85.24,59.19,72.01,59.19
TRADE,gcampax/train2taxi-pct0-tr16,taxi,0,yes,41.12,95.79,86.63,46.25,89.90,85.47,72.80,93.77,93.27,60.10,92.15,89.68,63.13,85.04,84.52,65.03,79.94,73.27
TRADE,gcampax/restaurant2hotel-pct1,hotel,1,no,35.14,93.14,76.42,22.78,70.41,44.54,74.00,94.06,93.51,61.49,92.48,89.55,64.09,85.38,84.26,69.74,86.57,81.98
TRADE,gcampax/restaurant2hotel-pct1-tr16,hotel,1,yes,37.20,94.68,82.64,32.96,81.95,71.18,73.43,93.94,93.47,58.73,91.40,87.78,61.04,84.04,82.93,68.72,85.58,80.77
TRADE,gcampax/restaurant2hotel-pct5,hotel,5,no,39.24,95.42,85.17,35.39,85.13,75.88,74.08,94.10,93.64,62.54,92.66,90.28,64.44,85.86,85.05,69.10,86.94,82.06
TRADE,gcampax/restaurant2hotel-pct5-tr16,hotel,5,yes,39.50,95.71,85.97,41.64,88.00,81.42,72.46,93.79,93.37,61.17,92.15,89.18,63.48,85.16,84.08,68.72,86.38,82.00
TRADE,gcampax/restaurant2hotel-pct10,hotel,10,no,39.85,95.79,86.57,40.90,87.97,81.93,73.24,93.90,93.44,61.14,92.43,89.84,63.99,85.59,84.88,71.14,87.62,83.59
TRADE,gcampax/restaurant2hotel-pct10-tr16,hotel,10,yes,39.85,95.69,86.17,40.52,87.74,81.36,74.34,94.03,93.59,60.97,92.34,89.90,61.93,84.51,83.66,69.29,86.78,82.09
TRADE,gcampax/taxi2train-pct1,train,1,no,33.01,95.22,84.56,49.02,91.20,87.72,40.72,82.69,81.33,64.77,93.19,91.19,65.07,86.14,86.56,72.79,89.02,85.29
TRADE,gcampax/taxi2train-pct1-tr16,train,1,yes,36.79,95.62,86.37,47.43,90.48,86.08,56.17,88.78,88.55,59.87,92.33,90.03,63.13,85.31,84.64,72.22,88.48,84.79
TRADE,gcampax/taxi2train-pct5,train,5,no,39.60,96.06,87.66,49.27,91.20,87.73,63.90,91.16,91.07,61.61,92.68,90.56,65.20,86.18,85.89,73.11,88.40,84.52
TRADE,gcampax/taxi2train-pct5-tr16,train,5,yes,38.56,95.95,87.31,47.18,90.73,87.28,65.65,91.86,91.31,59.58,92.18,89.61,62.21,85.00,85.03,71.65,88.13,84.22
TRADE,gcampax/taxi2train-pct10,train,10,no,42.75,96.34,88.48,51.51,91.51,88.47,69.51,92.98,92.62,63.17,93.03,90.91,66.12,86.38,86.81,73.05,88.45,84.45
TRADE,gcampax/taxi2train-pct10-tr16,train,10,yes,41.60,96.17,88.06,48.74,90.94,87.18,68.42,92.69,92.06,62.77,92.73,90.44,64.21,86.01,85.56,71.90,88.03,84.16
TRADE,gcampax/hotel2restaurant-pct1,restaurant,1,no,30.52,92.73,74.22,48.80,90.97,87.47,73.66,94.02,93.71,20.11,62.05,42.17,63.07,84.82,83.93,67.77,84.41,79.59
TRADE,gcampax/hotel2restaurant-pct1-tr16,restaurant,1,yes,37.11,95.32,85.22,45.60,89.80,84.75,72.28,93.79,93.39,46.37,87.31,82.42,60.69,84.24,83.55,66.43,83.90,78.66
TRADE,gcampax/hotel2restaurant-pct5,restaurant,5,no,40.42,95.95,86.99,49.30,91.12,87.68,73.04,93.88,93.44,51.54,90.00,84.78,64.85,85.85,85.29,69.36,86.28,81.57
TRADE,gcampax/hotel2restaurant-pct5-tr16,restaurant,5,yes,40.30,95.94,87.23,48.80,91.13,87.36,73.17,93.89,93.46,53.86,90.60,87.19,63.74,85.03,84.51,68.28,84.77,79.75
TRADE,gcampax/hotel2restaurant-pct10,restaurant,10,no,41.11,96.15,87.75,50.11,91.38,88.42,73.95,94.05,93.56,54.99,90.88,87.12,64.97,86.13,85.82,71.46,87.51,83.78
TRADE,gcampax/hotel2restaurant-pct10-tr16,restaurant,10,yes,41.03,96.05,87.68,47.87,90.77,87.22,73.56,94.07,93.63,55.98,91.27,87.86,63.83,85.69,84.75,69.10,85.93,81.25
TRADE,gcampax/restaurant2attraction-pct1,attraction,1,no,33.44,94.81,80.74,48.62,90.99,87.47,72.93,93.94,93.36,59.72,92.22,88.75,27.63,56.67,37.95,69.93,86.89,82.30
TRADE,gcampax/restaurant2attraction-pct1-tr16,attraction,1,yes,37.55,95.57,84.62,48.27,90.99,87.06,72.80,93.68,93.16,60.36,92.43,89.62,45.75,73.61,66.39,68.79,85.90,80.98
TRADE,gcampax/restaurant2attraction-pct5,attraction,5,no,39.10,95.99,86.44,51.70,91.66,88.67,73.51,94.01,93.51,62.59,92.92,90.45,47.05,76.47,70.76,69.74,87.17,82.47
TRADE,gcampax/restaurant2attraction-pct5-tr16,attraction,5,yes,39.41,95.87,86.29,48.55,90.77,87.07,72.54,93.77,93.38,60.19,92.36,89.80,52.06,78.44,75.39,70.12,87.30,82.80
TRADE,gcampax/restaurant2attraction-pct10,attraction,10,no,41.02,96.03,87.02,49.58,91.04,87.89,72.36,93.69,93.34,62.51,92.76,90.03,53.78,79.96,76.29,70.63,87.92,83.56
TRADE,gcampax/restaurant2attraction-pct10-tr16,attraction,10,yes,40.65,95.99,86.84,49.98,90.96,87.57,72.57,93.83,93.32,62.59,92.65,90.40,54.76,80.04,77.00,70.63,87.02,82.69
TRADE,gcampax/train2taxi-pct1,taxi,1,no,41.60,95.81,85.91,50.58,91.44,88.38,73.90,94.09,93.63,62.45,92.72,90.05,63.36,85.23,84.15,59.19,72.49,60.34
TRADE,gcampax/train2taxi-pct1-tr16,taxi,1,yes,42.02,96.06,87.29,48.58,90.86,87.25,73.45,93.97,93.50,60.91,92.43,89.96,64.50,86.01,84.86,65.73,81.10,74.78
TRADE,gcampax/train2taxi-pct5,taxi,5,no,41.14,95.96,86.90,49.21,90.77,87.31,73.14,93.98,93.77,60.91,92.58,90.17,64.24,85.59,84.46,60.65,78.43,70.81
TRADE,gcampax/train2taxi-pct5-tr16,taxi,5,yes,41.78,96.03,87.37,48.09,90.40,86.58,73.45,93.91,93.49,60.24,92.28,89.80,63.80,85.64,85.10,67.07,83.71,78.05
TRADE,gcampax/train2taxi-pct10,taxi,10,no,41.37,96.09,87.08,48.83,90.77,87.04,73.27,93.89,93.32,61.35,92.72,90.17,64.85,86.09,84.95,61.41,81.64,75.01
TRADE,gcampax/train2taxi-pct10-tr16,taxi,10,yes,41.60,96.07,87.58,49.83,90.68,87.25,73.30,93.92,93.44,59.92,92.12,89.80,63.86,85.44,84.50,67.07,84.71,79.42

